Modeling the past and future activity of the Halleyids meteor showers

We present a new numerical model of the eta-Aquariid and Orionid meteor showers. The model investigates the origin, variability and age of the eta-Aquariid and Orionid apparitions from 1985 to the present day, in order to forecast their activity over the next several decades. Through the numerical integration of millions of simulated meteoroids and a custom-made particle weighting scheme, we model the characteristics of every eta-Aquariid and Orionid apparition between 1985 and 2050. The modeled showers are calibrated using 35 years of meteor observations including the showers activity profiles and interannual variability. Our model reproduces the general characteristics of the present-day eta-Aquariids, and part of the Orionid activity. Simulations suggest that the age of the eta-Aquariids somewhat exceeds 5000 years, while a greater fraction of the Orionids are composed of older material. The 1:6 mean-motion resonance with Jupiter plays a major role in generating some (but not all) Halleyid stream outbursts. We find consistent evidence for a periodicity of 11.8 years in both the observations and modeled maximum meteor rates for the Orionids. A weaker evidence of a 10.7 year period in the peak activity for the eta-Aquariids needs to be investigated with future meteor observations. The extension of our model to future years predicts no significant Orionid outburst through 2050 and four significant eta-Aquariid outbursts in 2023, 2024, 2045 and 2046.

==> Map_ORI_2006_yejec.dat <==
    -2950.0000000000                209.5000000000                  1.0000000000                  1.0000000000
    -2850.0000000000                203.5000000000                  1.0000000000                  3.0000000000
    -2850.0000000000                208.5000000000                  1.0000000000                  2.0000000000
    -2850.0000000000                210.5000000000                  1.0000000000                  2.0000000000
    -2750.0000000000                199.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                200.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                202.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                203.5000000000                  1.0000000000                  4.0000000000
    -2750.0000000000                206.5000000000                  2.7720313072                  4.0000000000
    -2750.0000000000                207.5000000000                  1.0000000000                  1.0000000000
    -2650.0000000000                205.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                200.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                207.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                209.5000000000                  1.0000000000                  1.0000000000
    -2450.0000000000                201.5000000000                  1.0000000000                  1.0000000000
    -2350.0000000000                205.5000000000                  1.0000000000                  1.0000000000
    -2250.0000000000                209.5000000000                  1.0000000000                  3.0000000000
    -2250.0000000000                210.5000000000                  1.0000000000                  1.0000000000
    -2150.0000000000                207.5000000000                  1.0000000000                  2.0000000000
    -2150.0000000000                208.5000000000                  1.0000000000                  2.0000000000
    -2150.0000000000                209.5000000000                  1.0000000000                  2.0000000000
    -2050.0000000000                209.5000000000                  1.0000000000                  3.0000000000
    -1950.0000000000                213.5000000000                  1.0000000000                  2.0000000000
    -1850.0000000000                205.5000000000                  1.0000000000                  1.0000000000
    -1750.0000000000                205.5000000000                  1.0000000000                  1.0000000000
    -1650.0000000000                195.5000000000                  1.0000000000                  1.0000000000
    -1650.0000000000                201.5000000000                  1.0000000000                  2.0000000000
    -1650.0000000000                203.5000000000                  1.0000000000                  2.0000000000
    -1650.0000000000                204.5000000000                  1.0000000000                  3.0000000000
    -1650.0000000000                205.5000000000                  1.0000000000                 10.0000000000
    -1650.0000000000                206.5000000000                  1.0000000000                 10.0000000000
    -1650.0000000000                207.5000000000                  1.0000000000                 17.0000000000
    -1650.0000000000                208.5000000000                  1.0000000000                 15.0000000000
    -1650.0000000000                209.5000000000                  1.0000000000                  8.0000000000
    -1550.0000000000                201.5000000000                  1.0000000000                  1.0000000000
    -1550.0000000000                204.5000000000                  1.0000000000                  2.0000000000
    -1550.0000000000                205.5000000000                  1.0000000000                  6.0000000000
    -1550.0000000000                206.5000000000                  1.0000000000                 11.0000000000
    -1550.0000000000                207.5000000000                  1.0000000000                 11.0000000000
    -1550.0000000000                208.5000000000                  1.0000000000                 10.0000000000
    -1550.0000000000                209.5000000000                  1.0000000000                  7.0000000000
    -1550.0000000000                210.5000000000                  1.0000000000                 12.0000000000
    -1550.0000000000                211.5000000000                  1.0000000000                 10.0000000000
    -1450.0000000000                211.5000000000                  1.0000000000                  2.0000000000
    -1350.0000000000                205.5000000000                  1.0000000000                  1.0000000000
    -1250.0000000000                199.5000000000                  1.0000000000                 33.0000000000
    -1250.0000000000                203.5000000000                  1.0000000000                139.0000000000
    -1250.0000000000                204.5000000000                 12.3769054413               1521.0000000000
    -1250.0000000000                205.5000000000                  5.4239563942                630.0000000000
    -1250.0000000000                206.5000000000                  5.2972731590                323.0000000000
    -1250.0000000000                207.5000000000                  4.4276661873                229.0000000000
    -1250.0000000000                208.5000000000                  1.0000000000                103.0000000000
    -1250.0000000000                209.5000000000                  1.1501382589                 32.0000000000
    -1250.0000000000                210.5000000000                  1.0000000000                 18.0000000000
    -1150.0000000000                205.5000000000                  1.0000000000                 31.0000000000
    -1150.0000000000                207.5000000000                  6.5740890503                461.0000000000
    -1150.0000000000                208.5000000000                 19.2400016785               1134.0000000000
    -1150.0000000000                209.5000000000                 12.9908590317                751.0000000000
    -1150.0000000000                210.5000000000                  1.4636925459                105.0000000000
    -1050.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -950.0000000000                210.5000000000                  1.0000000000                 28.0000000000
     -850.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -750.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -650.0000000000                208.5000000000                  1.0000000000                 31.0000000000
     -550.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -450.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -350.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -250.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     -150.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      -50.0000000000                205.5000000000                  1.0000000000                  1.0000000000
       50.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      150.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      250.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      350.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      450.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      550.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      650.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      750.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      850.0000000000                205.5000000000                  1.0000000000                  1.0000000000
      950.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1050.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1150.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1250.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1350.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1450.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1550.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1650.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1750.0000000000                205.5000000000                  1.0000000000                  1.0000000000
     1850.0000000000                205.5000000000                  1.0000000000                  1.0000000000


==> Map_ORI_2007_yejec.dat <==
    -2950.0000000000                203.5000000000                  1.0000000000                  2.0000000000
    -2950.0000000000                209.5000000000                  1.0000000000                  1.0000000000
    -2850.0000000000                203.5000000000                  1.0000000000                  1.0000000000
    -2850.0000000000                206.5000000000                  1.0000000000                  1.0000000000
    -2850.0000000000                208.5000000000                  1.0000000000                  2.0000000000
    -2850.0000000000                210.5000000000                  1.0000000000                  2.0000000000
    -2750.0000000000                199.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                200.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                202.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                203.5000000000                  1.0000000000                  2.0000000000
    -2750.0000000000                206.5000000000                  1.9484165907                  5.0000000000
    -2750.0000000000                207.5000000000                  1.0000000000                  1.0000000000
    -2750.0000000000                209.5000000000                  1.0000000000                  2.0000000000
    -2650.0000000000                206.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                200.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                207.5000000000                  1.0000000000                  1.0000000000
    -2550.0000000000                209.5000000000                  1.0000000000                  1.0000000000
    -2450.0000000000                201.5000000000                  1.0000000000                  1.0000000000
    -2350.0000000000                206.5000000000                  1.0000000000                  1.0000000000
    -2250.0000000000                209.5000000000                  1.1348664761                  3.0000000000
    -2250.0000000000                210.5000000000                  1.0000000000                  1.0000000000
    -2150.0000000000                205.5000000000                  1.0000000000                  4.0000000000
    -2150.0000000000                206.5000000000                  1.0000000000                  3.0000000000
    -2150.0000000000                207.5000000000                  1.0000000000                  4.0000000000
    -2150.0000000000                208.5000000000                  1.0000000000                  3.0000000000
    -2150.0000000000                209.5000000000                  1.0000000000                  4.0000000000
    -2050.0000000000                209.5000000000                  1.1382956505                  3.0000000000
    -1950.0000000000                213.5000000000                  1.0000000000                  2.0000000000
    -1850.0000000000                206.5000000000                  1.0000000000                  1.0000000000
    -1750.0000000000                196.5000000000                  1.0000000000                  1.0000000000
    -1650.0000000000                195.5000000000                  1.0000000000                  1.0000000000
    -1650.0000000000                201.5000000000                  1.0000000000                  2.0000000000
    -1650.0000000000                203.5000000000                  1.0000000000                  2.0000000000
    -1650.0000000000                204.5000000000                  1.0000000000                  3.0000000000
    -1650.0000000000                205.5000000000                  1.2606062889                 10.0000000000
    -1650.0000000000                206.5000000000                  1.0644638538                 11.0000000000
    -1650.0000000000                207.5000000000                  1.2895843983                 23.0000000000
    -1650.0000000000                208.5000000000                  1.0000000000                 33.0000000000
    -1650.0000000000                209.5000000000                  1.2820795774                 19.0000000000
    -1650.0000000000                210.5000000000                  1.0000000000                  2.0000000000
    -1650.0000000000                211.5000000000                  1.0000000000                 12.0000000000
    -1550.0000000000                200.5000000000                  1.0000000000                  1.0000000000
    -1550.0000000000                201.5000000000                  1.0000000000                  1.0000000000
    -1550.0000000000                202.5000000000                  1.0000000000                  2.0000000000
    -1550.0000000000                204.5000000000                  1.0000000000                  2.0000000000
    -1550.0000000000                205.5000000000                  1.0000000000                  6.0000000000
    -1550.0000000000                206.5000000000                  1.0000000000                 11.0000000000
    -1550.0000000000                207.5000000000                  1.0000000000                 11.0000000000
    -1550.0000000000                208.5000000000                  1.0000000000                 10.0000000000
    -1550.0000000000                209.5000000000                  1.0000000000                  7.0000000000
    -1550.0000000000                210.5000000000                  1.0000000000                 12.0000000000
    -1550.0000000000                211.5000000000                  1.0000000000                 10.0000000000
    -1450.0000000000                211.5000000000                  1.0000000000                  2.0000000000
    -1350.0000000000                210.5000000000                  1.0000000000                 57.0000000000
    -1250.0000000000                199.5000000000                  1.8424843550                 33.0000000000
    -1250.0000000000                203.5000000000                  6.1599998474                139.0000000000
    -1250.0000000000                204.5000000000                 64.6621093750               1521.0000000000
    -1250.0000000000                205.5000000000                 17.9479141235                630.0000000000
    -1250.0000000000                206.5000000000                 12.2769432068                511.0000000000
    -1250.0000000000                207.5000000000                  7.5292372704                486.0000000000
    -1250.0000000000                208.5000000000                  2.5530898571                189.0000000000
    -1250.0000000000                209.5000000000                  2.4292364120                 53.0000000000
    -1250.0000000000                210.5000000000                  1.0000000000                 18.0000000000
    -1150.0000000000                205.5000000000                  1.2771310806                 31.0000000000
    -1150.0000000000                207.5000000000                 19.1617145538                461.0000000000
    -1150.0000000000                208.5000000000                 40.3832817078               1134.0000000000
    -1150.0000000000                209.5000000000                 21.5423717499                751.0000000000
    -1150.0000000000                210.5000000000                  1.4638406038                105.0000000000
    -1050.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -950.0000000000                210.5000000000                  1.0000000000                 28.0000000000
     -850.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -750.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -650.0000000000                208.5000000000                  1.0000000000                 31.0000000000
     -550.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -450.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -350.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -250.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     -150.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      -50.0000000000                206.5000000000                  1.0000000000                  1.0000000000
       50.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      150.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      250.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      350.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      450.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      550.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      650.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      750.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      850.0000000000                206.5000000000                  1.0000000000                  1.0000000000
      950.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1050.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1150.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1250.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1350.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1450.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1550.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1650.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1750.0000000000                206.5000000000                  1.0000000000                  1.0000000000
     1850.0000000000                206.5000000000                  1.0000000000                  1.0000000000

